Cabbage: A Differential Growth Framework for Open Surfaces

We propose Cabbage, a differential growth framework to model buckling behavior in 3D open surfaces found in nature-like the curling of flower petals. Cabbage creates high-quality triangular meshes free of self-intersection. Cabbage-Shell is driven by edge subdivision which differentially increases discretization resolution. Shell forces expands the surface, generating buckling over time. Feature-aware smoothing and remeshing ensures mesh quality. Corrective collision effectively prevents self-collision even in tight spaces. We additionally provide Cabbage-Collision, and approximate alternative, followed by CAD-ready surface generation. Cabbage is the first open-source effort with this calibre and robustness, outperforming SOTA methods in its morphological expressiveness, mesh quality, and stably generates large, complex patterns over hundreds of simulation steps. It is a source not only of computational modeling, digital fabrication, education, but also high-quality, annotated data for geometry processing and shape analysis.

==> Stats/data.csv <==
time,value
0, 31
10, 37
20, 57
30, 64
40, 85
50, 103
60, 129
70, 150
80, 177
90, 215
100, 245
110, 284
120, 329
130, 377
140, 433
150, 479
160, 546
170, 608
180, 682
190, 767
200, 836
210, 921
220, 1017
230, 1112
240, 1206
250, 1298
260, 1417
270, 1536
280, 1683
290, 1830
300, 1997
310, 2216
320, 2450
330, 2699
340, 2970
350, 3248
360, 3583
370, 3991
380, 4393
390, 4848
400, 5312
410, 5884
420, 6452
430, 7109
440, 7807
450, 8561
460, 9368
470, 10224
480, 11210
490, 12244
500, 13393

==> Stats/emyu-dihedral.csv <==
step, value
0, 2.075407499583293e-05
10, 0.00014798955026419208
20, 0.0001791596155386609
30, 0.0002823318153857409
40, 0.00031151939585357655
50, 0.00031387904275870937
60, 0.00031921499525814495
70, 0.0003527292445700945
80, 0.00036338646116173916
90, 0.00035840251150611325
100, 0.0003664088270833145
110, 0.000366035109264308
120, 0.00037499212549708895
130, 0.00038114126447257035
140, 0.0004107076110578118
150, 0.000427627011343317
160, 0.0004475468600536592
170, 0.0005142609107719896
180, 0.0005895722384730622
190, 0.0006863276434022918
200, 0.0008719046361501006
210, 0.0011111862542433927
220, 0.0015398027529199814
230, 0.0019503538422563386
240, 0.0025302669309581133
250, 0.0034148240237588945
260, 0.004597274862380638
270, 0.006289527072487415
280, 0.008515422623033682
290, 0.010735351817819205
300, 0.012586897538670361
310, 0.014768803147251482
320, 0.01714951840559694
330, 0.01953466084385823
340, 0.02080209331805589
350, 0.022156626277260498
360, 0.02325579336138873
370, 0.023784293785802456
380, 0.024157173125562398
390, 0.0241289029209107
400, 0.02387134365205235
410, 0.023570791464313304
420, 0.023238615508081675
430, 0.022635229838625853
440, 0.022222368904552255
450, 0.021783530021798454
460, 0.021433699942647384
470, 0.021145410837421903
480, 0.020795179376197202
490, 0.020569276118836664
500, 0.020220085908758966

==> Stats/emyu-q-mean-std.csv <==
step, value, std
0, 0.8011940517033855, 0.11024777890371157
10, 0.9395733108418169, 0.03976081477734095
20, 0.9369162552972614, 0.06781238234976897
30, 0.9361160634598839, 0.06592235551893212
40, 0.945589018218276, 0.056634797099388935
50, 0.9406715486166034, 0.06834589001466104
60, 0.9385815722378926, 0.06866267657360833
70, 0.9557490804572426, 0.04888550608985621
80, 0.945213863948968, 0.06664869173301809
90, 0.9596854767148159, 0.04677216866175992
100, 0.9571540131023425, 0.04911416669853877
110, 0.9594876281718809, 0.04847775918971955
120, 0.9596652456856835, 0.04646252210831887
130, 0.9587543046615306, 0.048931848675537376
140, 0.9632856317626249, 0.04251239725240931
150, 0.9609714922658397, 0.04579809142147994
160, 0.9601045918244462, 0.04846692177566583
170, 0.9631314241242095, 0.04451556628639666
180, 0.9621399572202628, 0.04461176576541586
190, 0.9616864260234481, 0.0460969343062419
200, 0.9647962836249993, 0.03911795441440985
210, 0.9634625205310402, 0.04282930220401
220, 0.9638985689919746, 0.04279681065397318
230, 0.9624991266338994, 0.04640741728253927
240, 0.9663281604400983, 0.03903655581490381
250, 0.9639286150266274, 0.04349943194332827
260, 0.9633158026071147, 0.04682681411402152
270, 0.9641141825095566, 0.04379972695962054
280, 0.961647521204369, 0.04967249047321117
290, 0.9607395734310252, 0.05031838877740185
300, 0.9593120782993478, 0.05187307438051233
310, 0.9566048799713419, 0.057445643872106586
320, 0.9559840155403926, 0.05723856611716937
330, 0.9539556358376634, 0.05771261030689429
340, 0.953480991385514, 0.05719641401180265
350, 0.953197739947875, 0.05610549802980884
360, 0.9530195196550597, 0.055535289214513756
370, 0.951080528916842, 0.056560748719617124
380, 0.9512686045219348, 0.055161167274659376
390, 0.9509643683826016, 0.05543445519691515
400, 0.9516657245955769, 0.053367804285837164
410, 0.9518657166142422, 0.05402664665996344
420, 0.9531902852502433, 0.051329053779445855
430, 0.9528151773812887, 0.05205320092565074
440, 0.9532912696292646, 0.05188124766248986
450, 0.9532458199192381, 0.051284440298907455
460, 0.9543037999789405, 0.050046795624177125
470, 0.9539126875765547, 0.050817863367954845
480, 0.9535988377563146, 0.051785476239729
490, 0.9544761652694196, 0.050231355093722306
500, 0.9539270791773353, 0.051329504806091074

==> Stats/emyu-valence.csv <==
step, value
0, 4.516129032258065
10, 4.756756756756757
20, 5.052631578947368
30, 5.03125
40, 5.247058823529412
50, 5.320388349514563
60, 5.395348837209302
70, 5.466666666666667
80, 5.468926553672317
90, 5.544186046511628
100, 5.575510204081633
110, 5.619718309859155
120, 5.641337386018237
130, 5.660477453580902
140, 5.699769053117783
150, 5.7160751565762
160, 5.728937728937729
170, 5.743421052631579
180, 5.765395894428153
190, 5.786179921773142
200, 5.79665071770335
210, 5.800217155266015
220, 5.807276302851524
230, 5.8147482014388485
240, 5.8159203980099505
250, 5.827426810477658
260, 5.829216654904728
270, 5.834635416666667
280, 5.834818775995247
290, 5.836065573770492
300, 5.834752128192289
310, 5.825812274368231
320, 5.822857142857143
330, 5.814005187106336
340, 5.806734006734007
350, 5.801724137931035
360, 5.7979346915992185
370, 5.787020796792784
380, 5.778738902799909
390, 5.77970297029703
400, 5.77710843373494
410, 5.768864717878994
420, 5.766584004959703
430, 5.7642425094950065
440, 5.764057896759319
450, 5.765214344118678
460, 5.762169086251068
470, 5.764280125195618
480, 5.7646743978590544
490, 5.761842535119242
500, 5.763458523109087

==> Stats/morb-v-ct.csv <==
step, value
0, 286
10, 512
20, 592
30, 667
40, 749
50, 871
60, 993
70, 1151
80, 1300
90, 1473
100, 1629
110, 1826
120, 2013
130, 2219
140, 2449
150, 2692
160, 2931
170, 3248
180, 3566
190, 3945
200, 4332
210, 4740
220, 5212
230, 5729
240, 6306
250, 6949
260, 7684
270, 8525
280, 9413
290, 10326
300, 11374
310, 12485
320, 13772
330, 15028
340, 16485
350, 18071
360, 19724
370, 21597
380, 23497
390, 25661
400, 27952
410, 30343
420, 32979
430, 35747
440, 38664
450, 41724
460, 45066
470, 48654
480, 52269
490, 56168
500, 59837

==> Stats/putr-v-ct.csv <==
step, value
0, 996
10, 1827
20, 2106
30, 2379
40, 2713
50, 3057
60, 3459
70, 3865
80, 4252
90, 4641
100, 5098
110, 5512
120, 5973
130, 6469
140, 7001
150, 7542
160, 8137
170, 8749
180, 9363
190, 10141
200, 10943
210, 11832
220, 12814
230, 13877
240, 14932
250, 16131
260, 17473
270, 18841
280, 20326
290, 21881
300, 23574
310, 25487
320, 27437
330, 29443
340, 31702
350, 34150
360, 36584
370, 39312
380, 42157
390, 45105
400, 48255
410, 51624
420, 55108
430, 58728
440, 62676
450, 66652
460, 70874
470, 75372
480, 79881
490, 84632
500, 89134

==> Stats/ring-v-ct.csv <==
step, value
0, 720
10, 1117
20, 1354
30, 1573
40, 1763
50, 1943
60, 2120
70, 2301
80, 2505
90, 2720
100, 2894
110, 3107
120, 3308
130, 3515
140, 3742
150, 3947
160, 4183
170, 4426
180, 4684
190, 4921
200, 5215
210, 5532
220, 5837
230, 6170
240, 6539
250, 6944
260, 7387
270, 7860
280, 8371
290, 8926
300, 9488
310, 10093
320, 10741
330, 11510
340, 12302
350, 13144
360, 14084
370, 15198
380, 16371
390, 17621
400, 18941
410, 20428
420, 21961
430, 23715
440, 25460
450, 27321
460, 29370
470, 31388
480, 33623
490, 35991
500, 38223
